Study on the Contribution of Positronium and $\pi^{0}$ Mesons to Casimir Force

There is a Casimir force between two metal plates. It is generally believed that the Casimir force is mediated by virtual photons in a vacuum, which correspond to the massless intermediate particles used in our theoretical calculations. Studies have shown that not only virtual photons in a vacuum, but also other virtual particles that have masses. The lightest chargeless virtual particles with mass are positronium (1 MeV) and $\pi^{0}$ mesons (135 MeV). This paper primarily focuses on studying the corrections to the Casimir force caused by positronium and $\pi^{0}$ mesons. Especially when the distance between the two plates is on the order of $1/m_{positronium}$ , the contribution of positronium becomes significant, and on the order of $1/m_{\pi^0}$ , the contribution of the $\pi^{0}$ meson becomes significant. We hope that the calculation results can reduce the error in the theoretical calculation of the Casimir force when the distance between the plates is large and provide significant corrections when the distance is small.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



